Grant-Free Random Access of IoT devices in Massive MIMO with Partial CSI

The number of wireless devices is drastically increasing, resulting in many devices contending for radio resources. In this work, we present an algorithm to detect active devices for unsourced random access, i.e., the devices are uncoordinated. The devices use a unique, but non-orthogonal preamble, known to the network, prior to sending the payload data. They do not employ any carrier sensing technique and blindly transmit the preamble and data. To detect the active users, we exploit partial channel state information (CSI), which could have been obtained through a previous channel estimate. For static devices, e.g., Internet of Things nodes, it is shown that CSI is less time-variant than assumed in many theoretical works. The presented iterative algorithm uses a maximum likelihood approach to estimate both the activity and a potential phase offset of each known device. The convergence of the proposed algorithm is evaluated. The performance in terms of probability of miss detection and false alarm is assessed for different qualities of partial CSI and different signal-to-noise ratio.

==> comments/review-comments.txt <==
- Authors claimed that for static devices (i.e., IoT nodes), it's shown that CSI is less time-variant than assumed in many theoretical works. Authors need to extend their dicussions on this, i.e., what was the rational, channel model, etc. behind these studies (that brought this claim/conclusion)? It has key impact for future IoT as sporadic data transmission from massive number of devices can have large impact on channel statistics (due to collisions).  

- In addition to above, authors need to further support their claims with more detailed dicussions (and references), e.g., the motivation behind using massive MIMO (end of first paragraph in Introduction section) need to be discussed further.

- Do not use abbreviations in the title. So, IoT, MIMO, and CSI should be replaced by their definitions.

- Index terms should be ordered alphabetically, and the acronym definition followed by the acronym in parentheses should be included, e.g., MIMO.

- To provide enough and more information about Internet of Things to readers, the following article is suggested to be cited in the 1st paragraph of introduction section, i.e., “Internet of things (IoT) systems […], resides” and it should be added to reference section:
[…] A. Ghasempour, “Internet of Things in Smart Grid: Architecture, Applications, Services, Key Technologies, and Challenges,” Inventions journal, vol. 4, no. 1, pp. 1-12, 2019.

- Before section II, a paragraph should be added to explain what will be discussed in each of the following sections, e.g., “The remainder of this paper is arranged as follows. In section II, we discuss …”.
=> Added this paragraph

- References should be provided for the equations which were borrowed from the literature.

- Place figures, tables, and algorithms at the top and bottom of columns. Avoid placing them in the middle of columns.
=> I let LaTex decide, what is best

- Insert figures, tables, and algorithms after they are cited in the text.
=> I let LaTex decide, what is best

- Subfigures of Fig. 2 should be labeled using a), b), c), and so on. Also, each part should have separate explanations in their captions.

- Define abbreviations and acronyms the first time they are used in the text, even after they have been defined in the abstract but not several times, e.g., mMTC, IoT, CSI in conclusion.
 => glsreset now also before conclusion section

- It is not clear why a constant phase (\phi_k) should represent a CFO. Assuming it as a constant, the term CFO is misleading.
=> added when CFO is static over preamble duration

- "partial CSI" is a misleading term. What is assumed in the paper is to have a noisy (AWGN) estimate of the CSI.

- The authors should clarify how to compute lambda, which seems an input of the algorithm. In footnote 1 this aspect is not sufficiently explained.
